TOI-530b: A giant planet transiting an M dwarf detected by TESS

We report the discovery of TOI-530b, a transiting giant planet around an M0.5V dwarf, delivered by the Transiting Exoplanet Survey Satellite (TESS). The host star is located at a distance of $147.7\pm0.6$ pc with a radius of $R_{\ast}=0.54\pm0.03\ R_{\odot}$ and a mass of $M_{\ast}=0.53\pm0.02\ M_{\odot}$. We verify the planetary nature of the transit signals by combining ground-based multi-wavelength photometry, high resolution spectroscopy from SPIRou as well as high-angular-resolution imaging. With $V=15.4$ mag, TOI-530b is orbiting one of the faintest stars accessible by ground-based spectroscopy. Our model reveals that TOI-530b has a radius of $0.83\pm0.05\ R_{J}$ and a mass of $0.4\pm0.1\ M_{J}$ on a 6.39-d orbit. TOI-530b is the sixth transiting giant planet hosted by an M-type star, which is predicted to be infrequent according to core accretion theory, making it a valuable object to further study the formation and migration history of similar planets. We discuss the potential formation channel of such systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
